Here Comes the Explanation: A Shapley Perspective on Multi-contrast Medical Image Segmentation

Deep learning has been successfully applied to medical image segmentation, enabling accurate identification of regions of interest such as organs and lesions. This approach works effectively across diverse datasets, including those with single-image contrast, multi-contrast, and multimodal imaging data. To improve human understanding of these black-box models, there is a growing need for Explainable AI (XAI) techniques for model transparency and accountability. Previous research has primarily focused on post hoc pixel-level explanations, using methods gradient-based and perturbation-based apporaches. These methods rely on gradients or perturbations to explain model predictions. However, these pixel-level explanations often struggle with the complexity inherent in multi-contrast magnetic resonance imaging (MRI) segmentation tasks, and the sparsely distributed explanations have limited clinical relevance. In this study, we propose using contrast-level Shapley values to explain state-of-the-art models trained on standard metrics used in brain tumor segmentation. Our results demonstrate that Shapley analysis provides valuable insights into different models' behavior used for tumor segmentation. We demonstrated a bias for U-Net towards over-weighing T1-contrast and FLAIR, while Swin-UNETR provided a cross-contrast understanding with balanced Shapley distribution.

==> figures/shap_explainer_test/test_unet_full1.csv <==
ID,Dice 1,Dice 2,Dice 3,Mean Dice,HD95 1,HD95 2,HD95 3,Mean HD95,SD 1,SD 2,SD 3,Mean SD,SDice 1,SDice 2,SDice 3,Mean SDice,Specificity 1,Specificity 2,Specificity 3,Mean Specificity,Accuracy 1,Accuracy 2,Accuracy 3,Mean Accuracy,Sensitivity 1,Sensitivity 2,Sensitivity 3,Mean Sensitivity,LWD 1,LWD 2,LWD 3,Mean LWD,LWHD 1,LWHD 2,LWHD 3,Mean LWHD,D1_t1c,D1_t1n,D1_t2f,D1_t2w,D2_t1c,D2_t1n,D2_t2f,D2_t2w,D3_t1c,D3_t1n,D3_t2f,D3_t2w,D_avg_t1c,D_avg_t1n,D_avg_t2f,D_avg_t2w,HD1_t1c,HD1_t1n,HD1_t2f,HD1_t2w,HD2_t1c,HD2_t1n,HD2_t2f,HD2_t2w,HD3_t1c,HD3_t1n,HD3_t2f,HD3_t2w,HD_avg_t1c,HD_avg_t1n,HD_avg_t2f,HD_avg_t2w,Sdis1_t1c,Sdis1_t1n,Sdis1_t2f,Sdis1_t2w,Sdis2_t1c,Sdis2_t1n,Sdis2_t2f,Sdis2_t2w,Sdis3_t1c,Sdis3_t1n,Sdis3_t2f,Sdis3_t2w,Sdis_avg_t1c,Sdis_avg_t1n,Sdis_avg_t2f,Sdis_avg_t2w,Sdice1_t1c,Sdice1_t1n,Sdice1_t2f,Sdice1_t2w,Sdice2_t1c,Sdice2_t1n,Sdice2_t2f,Sdice2_t2w,Sdice3_t1c,Sdice3_t1n,Sdice3_t2f,Sdice3_t2w,Sdice_avg_t1c,Sdice_avg_t1n,Sdice_avg_t2f,Sdice_avg_t2w,LWD1_t1c,LWD1_t1n,LWD1_t2f,LWD1_t2w,LWD2_t1c,LWD2_t1n,LWD2_t2f,LWD2_t2w,LWD3_t1c,LWD3_t1n,LWD3_t2f,LWD3_t2w,LWD_avg_t1c,LWD_avg_t1n,LWD_avg_t2f,LWD_avg_t2w,LWHD1_t1c,LWHD1_t1n,LWHD1_t2f,LWHD1_t2w,LWHD2_t1c,LWHD2_t1n,LWHD2_t2f,LWHD2_t2w,LWHD3_t1c,LWHD3_t1n,LWHD3_t2f,LWHD3_t2w,LWHD_avg_t1c,LWHD_avg_t1n,LWHD_avg_t2f,LWHD_avg_t2w,Sensitivity1_t1c,Sensitivity1_t1n,Sensitivity1_t2f,Sensitivity1_t2w,Sensitivity2_t1c,Sensitivity2_t1n,Sensitivity2_t2f,Sensitivity2_t2w,Sensitivity3_t1c,Sensitivity3_t1n,Sensitivity3_t2f,Sensitivity3_t2w,Sensitivity_avg_t1c,Sensitivity_avg_t1n,Sensitivity_avg_t2f,Sensitivity_avg_t2w,Specificity1_t1c,Specificity1_t1n,Specificity1_t2f,Specificity1_t2w,Specificity2_t1c,Specificity2_t1n,Specificity2_t2f,Specificity2_t2w,Specificity3_t1c,Specificity3_t1n,Specificity3_t2f,Specificity3_t2w,Specificity_avg_t1c,Specificity_avg_t1n,Specificity_avg_t2f,Specificity_avg_t2w,Accuracy1_t1c,Accuracy1_t1n,Accuracy1_t2f,Accuracy1_t2w,Accuracy2_t1c,Accuracy2_t1n,Accuracy2_t2f,Accuracy2_t2w,Accuracy3_t1c,Accuracy3_t1n,Accuracy3_t2f,Accuracy3_t2w,Accuracy_avg_t1c,Accuracy_avg_t1n,Accuracy_avg_t2f,Accuracy_avg_t2w
BraTS-GoAT-01386,0.812813401222229,0.922123372554779,0.9315970540046692,0.8888446092605591,2.8284270763397217,2.0,1.4142135381698608,2.0808804035186768,0.6223818063735962,0.6173589825630188,0.33579275012016296,0.5251778960227966,0.5792078971862793,0.5397393107414246,0.647589921951294,0.5888457298278809,0.999821662902832,0.9991781711578369,0.9996790885925293,0.9995596408843994,0.9994185566902161,0.9976313710212708,0.9991350173950195,0.9987282752990723,0.7578244209289551,0.8999163508415222,0.9151479005813599,0.857629656791687,0.017769882041276604,0.13174017503438123,0.9316673370876911,0.3603924647211163,365.9130434782609,320.85714285714283,1.0,229.25672877846787,0.28613100697596866,0.06349325676759084,0.2475978098809719,0.21559133380651474,0.16090232036852586,0.09333599944754192,0.46481322497129446,0.20307181977356473,0.605471096932888,0.07762431120499969,0.1623747112850348,0.0861269230954349,0.35083482290307677,0.07815118134021758,0.2915952478845914,0.16826335589090982,-26.623756408691406,-53.15858840942383,-33.74699401855469,-4.057145595550537,-17.01541312535604,-10.720929443836212,-61.42805528640747,-17.12226039171219,-33.0839729309082,-49.472503662109375,-32.44205856323242,-11.304903030395508,-25.57438007990519,-37.78400798638661,-42.539038499196366,-10.828104217847189,-14.097442626953125,-36.246253967285156,-17.553455352783203,-12.781822204589844,-7.624139249324799,-6.23645956814289,-32.172616481781006,-13.754977737863857,-15.883025169372559,-32.51605987548828,-15.777210235595703,-10.467845916748047,-12.534869670867918,-24.999590650200844,-21.834428548812866,-12.334882830580074,0.22302893580247962,0.030256447692712147,0.15370810714860755,0.17221440964688856,0.13822142911764482,0.0411129700175176,0.25557820312678814,0.10482670250348747,0.36055155346790946,0.031748426146805286,0.1558445730867485,0.09944536304101347,0.24060065640757483,0.03437261531750361,0.18837696841607493,0.12549548906584582,0.001910698156505415,-0.00137550037742163,0.010557378347601468,0.00667730591459135,0.04228948687459622,0.03766840834807562,0.045600410362476446,0.006181869449232949,0.3755457985583749,0.34289713121598225,0.04655251011794847,0.1666016339406212,0.13991532786315886,0.12639667972887877,0.03423676627600879,0.05982026976814849,6.480945005443118,-6.962568987856646,-11.329817772424311,3.724485233098714,-17.668879102804596,-15.961241821175104,-18.808050992258995,-0.7046852266184752,-132.8358805626154,-174.15505932987233,-26.85663474701371,-39.152425360498555,-48.00793821999231,-65.69295671296801,-18.998167837232337,-12.044208451339463,0.2592716267487655,0.001097322519247731,0.14336832457532483,0.35408715034524596,0.03071938245557249,-0.007799692684784533,0.508588507771492,0.3684081509709358,0.6265537242094675,0.02741969008153925,0.13967500999569893,0.12149948071843635,0.3055149329205354,0.006905784209569294,0.263877309858799,0.2813316322863102,0.00239864985148112,0.003816107908884684,0.003707091013590495,-0.0046936869621276855,0.02656721572081248,0.04321344196796417,0.028350924452145897,-0.0005808919668197632,0.005287140607833862,0.0044251978397369385,0.005491902430852253,-0.014248540004094442,0.011417657136917114,0.017151594161987305,0.012516647577285767,-0.006507694721221924,0.0028265317281087237,0.003811558087666829,0.003939727942148844,-0.004096051057179769,0.02663190166155497,0.04241849978764852,0.035834332307179764,0.005168924729029339,0.009285817543665567,0.0045731862386067705,0.006355553865432738,-0.013374805450439453,0.0129147469997406,0.016934365034103394,0.015376498301823933,-0.004100670417149861


==> figures/stats/compare_folds.txt <==

Metric D_avg_t1n

Levene test results:
Statistic: 27.8817
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 919.8737
p-value: 0.0000

Tukey HSD test results:
Multiple Comparison of Means - Tukey HSD, FWER=0.01 
====================================================
group1 group2 meandiff p-adj   lower   upper  reject
----------------------------------------------------
     0      1  -0.0155    0.0 -0.0232 -0.0077   True
     0      2   0.0374    0.0  0.0297  0.0452   True
     0      3    0.035    0.0  0.0273  0.0427   True
     0      4   0.0478    0.0    0.04  0.0555   True
     1      2   0.0529    0.0  0.0451  0.0606   True
     1      3   0.0505    0.0  0.0427  0.0582   True
     1      4   0.0633    0.0  0.0555   0.071   True
     2      3  -0.0024 0.8462 -0.0102  0.0053  False
     2      4   0.0104 0.0001  0.0026  0.0181   True
     3      4   0.0128    0.0  0.0051  0.0205   True
----------------------------------------------------
==================================================

Metric D_avg_t1c

Levene test results:
Statistic: 6.0467
p-value: 0.0001

Kruskal-Wallis test results:
Statistic: 165.3853
p-value: 0.0000

Tukey HSD test results:
Multiple Comparison of Means - Tukey HSD, FWER=0.01 
====================================================
group1 group2 meandiff p-adj   lower   upper  reject
----------------------------------------------------
     0      1  -0.0398    0.0 -0.0548 -0.0249   True
     0      2  -0.0526    0.0 -0.0675 -0.0376   True
     0      3  -0.0278    0.0 -0.0428 -0.0129   True
     0      4   -0.013 0.0385 -0.0279   0.002  False
     1      2  -0.0127 0.0442 -0.0277  0.0022  False
     1      3    0.012 0.0687  -0.003  0.0269  False
     1      4   0.0269    0.0  0.0119  0.0418   True
     2      3   0.0247    0.0  0.0098  0.0397   True
     2      4   0.0396    0.0  0.0246  0.0546   True
     3      4   0.0149 0.0107 -0.0001  0.0298  False
----------------------------------------------------
==================================================

Metric D_avg_t2f

Levene test results:
Statistic: 44.5339
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 965.1096
p-value: 0.0000

Tukey HSD test results:
Multiple Comparison of Means - Tukey HSD, FWER=0.01 
====================================================
group1 group2 meandiff p-adj   lower   upper  reject
----------------------------------------------------
     0      1   0.0257    0.0  0.0179  0.0335   True
     0      2   0.0525    0.0  0.0447  0.0604   True
     0      3  -0.0003 0.9999 -0.0082  0.0075  False
     0      4  -0.0233    0.0 -0.0311 -0.0155   True
     1      2   0.0268    0.0   0.019  0.0347   True
     1      3   -0.026    0.0 -0.0338 -0.0182   True
     1      4   -0.049    0.0 -0.0568 -0.0411   True
     2      3  -0.0528    0.0 -0.0607  -0.045   True
     2      4  -0.0758    0.0 -0.0836  -0.068   True
     3      4   -0.023    0.0 -0.0308 -0.0151   True
----------------------------------------------------
==================================================

Metric D_avg_t2w

Levene test results:
Statistic: 35.1449
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 1698.9922
p-value: 0.0000

Tukey HSD test results:
Multiple Comparison of Means - Tukey HSD, FWER=0.01 
====================================================
group1 group2 meandiff p-adj   lower   upper  reject
----------------------------------------------------
     0      1   0.0312    0.0  0.0254  0.0371   True
     0      2  -0.0478    0.0 -0.0537 -0.0419   True
     0      3  -0.0243    0.0 -0.0301 -0.0184   True
     0      4  -0.0164    0.0 -0.0223 -0.0105   True
     1      2  -0.0791    0.0 -0.0849 -0.0732   True
     1      3  -0.0555    0.0 -0.0614 -0.0496   True
     1      4  -0.0477    0.0 -0.0535 -0.0418   True
     2      3   0.0235    0.0  0.0177  0.0294   True
     2      4   0.0314    0.0  0.0255  0.0373   True
     3      4   0.0078 0.0001   0.002  0.0137   True
----------------------------------------------------
==================================================

Metric HD_avg_t1n

Levene test results:
Statistic: 27.8670
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 1532.8575
p-value: 0.0000

Tukey HSD test results:
 Multiple Comparison of Means - Tukey HSD, FWER=0.01  
======================================================
group1 group2 meandiff p-adj   lower    upper   reject
------------------------------------------------------
     0      1   9.6039    0.0   8.2349  10.9728   True
     0      2  -1.6854 0.0006  -3.0543  -0.3165   True
     0      3  -5.1834    0.0  -6.5523  -3.8145   True
     0      4   7.4217    0.0   6.0528   8.7906   True
     1      2 -11.2892    0.0 -12.6581  -9.9203   True
     1      3 -14.7872    0.0 -16.1561 -13.4183   True
     1      4  -2.1821    0.0   -3.551  -0.8132   True
     2      3   -3.498    0.0  -4.8669  -2.1291   True
     2      4   9.1071    0.0   7.7382   10.476   True
     3      4  12.6051    0.0  11.2362   13.974   True
------------------------------------------------------
==================================================

Metric HD_avg_t1c

Levene test results:
Statistic: 77.1679
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 1624.2766
p-value: 0.0000

Tukey HSD test results:
 Multiple Comparison of Means - Tukey HSD, FWER=0.01  
======================================================
group1 group2 meandiff p-adj   lower    upper   reject
------------------------------------------------------
     0      1  10.8145    0.0    9.815   11.814   True
     0      2  -0.8761 0.0351  -1.8756   0.1233  False
     0      3   2.0929    0.0   1.0934   3.0924   True
     0      4   -1.442    0.0  -2.4415  -0.4425   True
     1      2 -11.6906    0.0 -12.6901 -10.6911   True
     1      3  -8.7216    0.0  -9.7211  -7.7221   True
     1      4 -12.2565    0.0  -13.256  -11.257   True
     2      3    2.969    0.0   1.9696   3.9685   True
     2      4  -0.5658 0.3486  -1.5653   0.4336  False
     3      4  -3.5349    0.0  -4.5344  -2.5354   True
------------------------------------------------------
==================================================

Metric HD_avg_t2f

Levene test results:
Statistic: 27.7461
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 875.9598
p-value: 0.0000

Tukey HSD test results:
Multiple Comparison of Means - Tukey HSD, FWER=0.01 
====================================================
group1 group2 meandiff p-adj   lower   upper  reject
----------------------------------------------------
     0      1  -5.7223    0.0 -6.9216 -4.5229   True
     0      2  -4.3196    0.0  -5.519 -3.1203   True
     0      3   4.0261    0.0  2.8267  5.2254   True
     0      4   0.6395 0.4117 -0.5598  1.8388  False
     1      2   1.4026 0.0013  0.2033   2.602   True
     1      3   9.7483    0.0   8.549 10.9476   True
     1      4   6.3618    0.0  5.1624  7.5611   True
     2      3   8.3457    0.0  7.1463   9.545   True
     2      4   4.9591    0.0  3.7598  6.1585   True
     3      4  -3.3865    0.0 -4.5859 -2.1872   True
----------------------------------------------------
==================================================

Metric HD_avg_t2w

Levene test results:
Statistic: 165.8330
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 4500.3244
p-value: 0.0000

Tukey HSD test results:
 Multiple Comparison of Means - Tukey HSD, FWER=0.01 
=====================================================
group1 group2 meandiff p-adj  lower    upper   reject
-----------------------------------------------------
     0      1 -14.6474   0.0 -15.5096 -13.7852   True
     0      2  13.0402   0.0   12.178  13.9024   True
     0      3  14.3853   0.0  13.5231  15.2475   True
     0      4     7.43   0.0   6.5678   8.2922   True
     1      2  27.6876   0.0  26.8254  28.5498   True
     1      3  29.0327   0.0  28.1705  29.8948   True
     1      4  22.0774   0.0  21.2152  22.9395   True
     2      3   1.3451   0.0   0.4829   2.2073   True
     2      4  -5.6102   0.0  -6.4724   -4.748   True
     3      4  -6.9553   0.0  -7.8175  -6.0931   True
-----------------------------------------------------
==================================================

Metric LWD_avg_t1n

Levene test results:
Statistic: 8.9690
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 204.7874
p-value: 0.0000

Tukey HSD test results:
Multiple Comparison of Means - Tukey HSD, FWER=0.01 
====================================================
group1 group2 meandiff p-adj   lower   upper  reject
----------------------------------------------------
     0      1    0.014    0.0   0.008  0.0201   True
     0      2   0.0162    0.0  0.0102  0.0222   True
     0      3   0.0254    0.0  0.0193  0.0314   True
     0      4   0.0047 0.0772 -0.0013  0.0108  False
     1      2   0.0022 0.7647 -0.0038  0.0082  False
     1      3   0.0113    0.0  0.0053  0.0173   True
     1      4  -0.0093    0.0 -0.0153 -0.0033   True
     2      3   0.0091    0.0  0.0031  0.0151   True
     2      4  -0.0115    0.0 -0.0175 -0.0055   True
     3      4  -0.0206    0.0 -0.0266 -0.0146   True
----------------------------------------------------
==================================================

Metric LWD_avg_t1c

Levene test results:
Statistic: 16.7221
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 789.3415
p-value: 0.0000

Tukey HSD test results:
Multiple Comparison of Means - Tukey HSD, FWER=0.01 
====================================================
group1 group2 meandiff p-adj   lower   upper  reject
----------------------------------------------------
     0      1  -0.0455    0.0 -0.0529 -0.0381   True
     0      2  -0.0147    0.0 -0.0221 -0.0073   True
     0      3   0.0147    0.0  0.0073  0.0221   True
     0      4    0.009 0.0007  0.0016  0.0164   True
     1      2   0.0308    0.0  0.0234  0.0382   True
     1      3   0.0602    0.0  0.0528  0.0676   True
     1      4   0.0546    0.0  0.0471   0.062   True
     2      3   0.0294    0.0   0.022  0.0368   True
     2      4   0.0238    0.0  0.0164  0.0312   True
     3      4  -0.0056 0.0952 -0.0131  0.0018  False
----------------------------------------------------
==================================================

Metric LWD_avg_t2f

Levene test results:
Statistic: 7.0213
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 433.0047
p-value: 0.0000

Tukey HSD test results:
Multiple Comparison of Means - Tukey HSD, FWER=0.01 
====================================================
group1 group2 meandiff p-adj   lower   upper  reject
----------------------------------------------------
     0      1   0.0135    0.0  0.0075  0.0195   True
     0      2   0.0322    0.0  0.0262  0.0382   True
     0      3   0.0216    0.0  0.0156  0.0276   True
     0      4   0.0339    0.0  0.0279  0.0399   True
     1      2   0.0187    0.0  0.0127  0.0247   True
     1      3   0.0081 0.0001  0.0021  0.0141   True
     1      4   0.0204    0.0  0.0144  0.0264   True
     2      3  -0.0106    0.0 -0.0166 -0.0046   True
     2      4   0.0017 0.8869 -0.0043  0.0077  False
     3      4   0.0123    0.0  0.0063  0.0184   True
----------------------------------------------------
==================================================

Metric LWD_avg_t2w

Levene test results:
Statistic: 32.5263
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 2082.9946
p-value: 0.0000

Tukey HSD test results:
Multiple Comparison of Means - Tukey HSD, FWER=0.01
===================================================
group1 group2 meandiff p-adj  lower   upper  reject
---------------------------------------------------
     0      1   0.0254   0.0  0.0203  0.0306   True
     0      2  -0.0264   0.0 -0.0315 -0.0212   True
     0      3  -0.0508   0.0  -0.056 -0.0456   True
     0      4  -0.0345   0.0 -0.0396 -0.0293   True
     1      2  -0.0518   0.0 -0.0569 -0.0466   True
     1      3  -0.0762   0.0 -0.0814 -0.0711   True
     1      4  -0.0599   0.0 -0.0651 -0.0548   True
     2      3  -0.0244   0.0 -0.0296 -0.0193   True
     2      4  -0.0081   0.0 -0.0133  -0.003   True
     3      4   0.0163   0.0  0.0112  0.0215   True
---------------------------------------------------
==================================================

Metric LWHD_avg_t1n

Levene test results:
Statistic: 15.0318
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 943.0476
p-value: 0.0000

Tukey HSD test results:
 Multiple Comparison of Means - Tukey HSD, FWER=0.01  
======================================================
group1 group2 meandiff p-adj   lower    upper   reject
------------------------------------------------------
     0      1  -8.8941    0.0  -11.651  -6.1371   True
     0      2 -17.0151    0.0  -19.772 -14.2581   True
     0      3 -19.6729    0.0 -22.4298 -16.9159   True
     0      4   2.6857 0.0132  -0.0712   5.4426  False
     1      2   -8.121    0.0 -10.8779  -5.3641   True
     1      3 -10.7788    0.0 -13.5357  -8.0219   True
     1      4  11.5798    0.0   8.8228  14.3367   True
     2      3  -2.6578 0.0147  -5.4147   0.0991  False
     2      4  19.7008    0.0  16.9438  22.4577   True
     3      4  22.3586    0.0  19.6017  25.1155   True
------------------------------------------------------
==================================================

Metric LWHD_avg_t1c

Levene test results:
Statistic: 27.3950
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 2003.0951
p-value: 0.0000

Tukey HSD test results:
 Multiple Comparison of Means - Tukey HSD, FWER=0.01  
======================================================
group1 group2 meandiff p-adj   lower    upper   reject
------------------------------------------------------
     0      1  41.8497    0.0  38.5045  45.1949   True
     0      2   9.7703    0.0   6.4251  13.1155   True
     0      3  -10.911    0.0 -14.2562  -7.5658   True
     0      4  -1.6821 0.4735  -5.0273   1.6631  False
     1      2 -32.0795    0.0 -35.4247 -28.7343   True
     1      3 -52.7608    0.0 -56.1059 -49.4156   True
     1      4 -43.5318    0.0  -46.877 -40.1866   True
     2      3 -20.6813    0.0 -24.0265 -17.3361   True
     2      4 -11.4524    0.0 -14.7976  -8.1072   True
     3      4   9.2289    0.0   5.8837  12.5741   True
------------------------------------------------------
==================================================

Metric LWHD_avg_t2f

Levene test results:
Statistic: 19.7493
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 697.2340
p-value: 0.0000

Tukey HSD test results:
 Multiple Comparison of Means - Tukey HSD, FWER=0.01  
======================================================
group1 group2 meandiff p-adj   lower    upper   reject
------------------------------------------------------
     0      1   -5.961    0.0   -8.948   -2.974   True
     0      2 -14.5881    0.0 -17.5751 -11.6011   True
     0      3  -4.7704    0.0  -7.7574  -1.7835   True
     0      4 -22.5719    0.0 -25.5588 -19.5849   True
     1      2  -8.6271    0.0 -11.6141  -5.6401   True
     1      3   1.1906 0.6926  -1.7964   4.1775  False
     1      4 -16.6109    0.0 -19.5978 -13.6239   True
     2      3   9.8177    0.0   6.8307  12.8046   True
     2      4  -7.9838    0.0 -10.9707  -4.9968   True
     3      4 -17.8015    0.0 -20.7884 -14.8145   True
------------------------------------------------------
==================================================

Metric LWHD_avg_t2w

Levene test results:
Statistic: 99.0689
p-value: 0.0000

Kruskal-Wallis test results:
Statistic: 3303.3310
p-value: 0.0000

Tukey HSD test results:
 Multiple Comparison of Means - Tukey HSD, FWER=0.01 
=====================================================
group1 group2 meandiff p-adj  lower    upper   reject
-----------------------------------------------------
     0      1 -30.4051   0.0 -33.0116 -27.7986   True
     0      2  19.7645   0.0   17.158   22.371   True
     0      3  30.4753   0.0  27.8688  33.0818   True
     0      4  16.0618   0.0  13.4553  18.6683   True
     1      2  50.1696   0.0  47.5631  52.7761   True
     1      3  60.8803   0.0  58.2739  63.4868   True
     1      4  46.4669   0.0  43.8604  49.0734   True
     2      3  10.7108   0.0   8.1043  13.3172   True
     2      4  -3.7027   0.0  -6.3092  -1.0962   True
     3      4 -14.4135   0.0   -17.02  -11.807   True
-----------------------------------------------------
==================================================


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

